Learning Multiscale Transformer Models for Sequence Generation

Multiscale feature hierarchies have been witnessed the success in the computer vision area. This further motivates researchers to design multiscale Transformer for natural language processing, mostly based on the self-attention mechanism. For example, restricting the receptive field across heads or extracting local fine-grained features via convolutions. However, most of existing works directly modeled local features but ignored the word-boundary information. This results in redundant and ambiguous attention distributions, which lacks of interpretability. In this work, we define those scales in different linguistic units, including sub-words, words and phrases. We built a multiscale Transformer model by establishing relationships among scales based on word-boundary information and phrase-level prior knowledge. The proposed \textbf{U}niversal \textbf{M}ulti\textbf{S}cale \textbf{T}ransformer, namely \textsc{Umst}, was evaluated on two sequence generation tasks. Notably, it yielded consistent performance gains over the strong baseline on several test sets without sacrificing the efficiency.

==> Figure/Data/1-1-best-paper-data.csv <==
Number-of-BPE,Number-of-Stentences
0,73108
1,205473
2,339804
3,436088
4,470019
5,449210
6,396949
7,335459
8,272929
9,216540
10,169263
11,130646
12,100262
13,75638
14,57710
15,43285
16,32761
17,25011
18,19024
19,14865
20,11149
21,8576
22,6745
23,5327
24,4294
25,3387
26,2726
27,2104
28,1712
29,1400
30,1158
31,961
32,787
33,609
34,562
35,416
36,318
37,304
38,259
39,252
40,221
41,181
42,139
43,131
44,116
45,62
46,78
47,53
48,48
49,33
50,40
51,27
52,31
53,34
54,20
55,21
56,20
57,24
58,17
59,14
60,12
61,3
62,4
63,11
64,15
65,7
66,5
67,5
68,2
69,1
70,1
71,1
72,0
73,2
74,0
75,0
76,0
77,0
78,0
79,0
80,1
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,1
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,0
649,0
650,0
651,0
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,0
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,0
756,0
757,0
758,0
759,0
760,0
761,0
762,0
763,0
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,0
775,0
776,0
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,0
793,0
794,0
795,0
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,0
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,0
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,0
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,0
978,0
979,0
980,0
981,0
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,0
1016,0
1017,0
1018,0
1019,0
1020,0
1021,0
1022,0
1023,0
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,0
1032,0
1033,0
1034,0
1035,0
1036,0
1037,0
1038,0
1039,0
1040,0
1041,0
1042,0
1043,0
1044,0
1045,0
1046,0
1047,0
1048,0
1049,0
1050,0
1051,0
1052,0
1053,0
1054,0
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,0
1063,0
1064,0
1065,0
1066,0
1067,0
1068,0
1069,0
1070,0
1071,0
1072,0
1073,0
1074,0
1075,0
1076,0
1077,0
1078,0
1079,0
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,0
1088,0
1089,0
1090,0
1091,0
1092,0
1093,0
1094,0
1095,0
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,0
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,0
1112,0
1113,0
1114,0
1115,0
1116,0
1117,0
1118,0
1119,0
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,0
1128,0
1129,0
1130,0
1131,0
1132,0
1133,0
1134,0
1135,0
1136,0
1137,0
1138,0
1139,0
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,0
1160,0
1161,0
1162,0
1163,0
1164,0
1165,0
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,0
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,0
1180,0
1181,0
1182,0
1183,0
1184,0
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0
1191,0
1192,0
1193,0
1194,0
1195,0
1196,0
1197,0
1198,0
1199,0
1200,0
1201,0
1202,0
1203,0
1204,0
1205,0
1206,0
1207,0
1208,0
1209,0
1210,0
1211,0
1212,0
1213,0
1214,0
1215,0
1216,0
1217,0
1218,0
1219,0
1220,0
1221,0
1222,0
1223,0
1224,0
1225,0
1226,0
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,0
1235,0
1236,0
1237,0
1238,0
1239,0
1240,0
1241,0
1242,0
1243,0
1244,0
1245,0
1246,0
1247,0
1248,0
1249,0
1250,0
1251,0
1252,0
1253,0
1254,0
1255,0
1256,0
1257,0
1258,0
1259,0
1260,0
1261,0
1262,0
1263,0
1264,0
1265,0
1266,0
1267,0
1268,0
1269,0
1270,0
1271,0
1272,0
1273,0
1274,0
1275,0
1276,0
1277,0
1278,0
1279,0
1280,0
1281,0
1282,0
1283,0
1284,0
1285,0
1286,0
1287,0
1288,0
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,0
1307,0
1308,0
1309,0
1310,0
1311,0
1312,0
1313,0
1314,0
1315,0
1316,0
1317,0
1318,0
1319,0
1320,0
1321,0
1322,0
1323,0
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,0
1337,0
1338,0
1339,0
1340,0
1341,0
1342,0
1343,0
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,0
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,0
1365,0
1366,0
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,0
1375,0
1376,0
1377,0
1378,0
1379,0
1380,0
1381,0
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,0
1390,0
1391,0
1392,0
1393,0
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,0
1408,0
1409,0
1410,0
1411,0
1412,0
1413,0
1414,0
1415,0
1416,0
1417,0
1418,0
1419,0
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,0
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0
1476,0
1477,0
1478,0
1479,0
1480,0
1481,0
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,0
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,0
1499,0
1500,0
1501,0
1502,0
1503,0
1504,0
1505,0
1506,0
1507,0
1508,0
1509,0
1510,0
1511,0
1512,0
1513,0
1514,0
1515,0
1516,0
1517,0
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,0
1534,0
1535,0
1536,0
1537,0
1538,0
1539,0
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,0
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0
1570,0
1571,0
1572,0
1573,0
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,0
1582,0
1583,0
1584,0
1585,0
1586,0
1587,0
1588,0
1589,0
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,0
1598,0
1599,0
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,0
1612,0
1613,0
1614,0
1615,0
1616,0
1617,0
1618,0
1619,0
1620,0
1621,0
1622,0
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,0
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,0
1638,0
1639,0
1640,0
1641,0
1642,0
1643,0
1644,0
1645,0
1646,0
1647,0
1648,0
1649,0
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,0
1672,0
1673,0
1674,0
1675,0
1676,0
1677,0
1678,0
1679,0
1680,0
1681,0
1682,0
1683,0
1684,0
1685,0
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0
1693,0
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,0
1705,0
1706,0
1707,0
1708,0
1709,0
1710,0
1711,0
1712,0
1713,0
1714,0
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,0
1737,0
1738,0
1739,0
1740,0
1741,0
1742,0
1743,0
1744,0
1745,0
1746,0
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,0
1754,0
1755,0
1756,0
1757,0
1758,0
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,0
1848,0
1849,0
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,0
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,0
1868,0
1869,0
1870,0
1871,0
1872,0
1873,0
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,0
1901,0
1902,0
1903,0
1904,0
1905,0
1906,0
1907,0
1908,0
1909,0
1910,0
1911,0
1912,0
1913,0
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,0
1924,0
1925,0
1926,0
1927,0
1928,0
1929,0
1930,0
1931,0
1932,0
1933,0
1934,0
1935,0
1936,0
1937,0
1938,0
1939,0
1940,0
1941,0
1942,0
1943,0
1944,0
1945,0
1946,0
1947,0
1948,0
1949,0
1950,0
1951,0
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,0
1960,0
1961,0
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,0
1972,0
1973,0
1974,0
1975,0
1976,0
1977,0
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,0
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,0
1998,0
1999,0
2000,0
2001,0
2002,0
2003,0
2004,0
2005,0
2006,0
2007,0
2008,0
2009,0
2010,0
2011,0
2012,0
2013,0
2014,0
2015,0
2016,0
2017,0
2018,0
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0
2026,0
2027,0
2028,0
2029,0
2030,0
2031,0
2032,0
2033,0
2034,0
2035,0
2036,0
2037,0
2038,0
2039,0
2040,0
2041,0
2042,0
2043,0
2044,0
2045,0
2046,0
2047,0


==> Figure/Data/1-2-wmt-32k-data.csv <==
Number-of-BPE,Number-of-Stentences
0,1213330
1,1134771
2,782979
3,493839
4,307428
5,192147
6,122110
7,78955
8,51989
9,34697
10,23834
11,16520
12,11699
13,8475
14,6221
15,4568
16,3438
17,2700
18,1859
19,1562
20,1245
21,1016
22,848
23,724
24,599
25,478
26,436
27,348
28,319
29,263
30,213
31,175
32,184
33,132
34,110
35,81
36,73
37,66
38,73
39,52
40,57
41,40
42,20
43,26
44,32
45,63
46,12
47,17
48,13
49,16
50,8
51,8
52,16
53,11
54,9
55,10
56,13
57,7
58,9
59,2
60,4
61,5
62,2
63,4
64,1
65,3
66,1
67,0
68,0
69,1
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,0
649,0
650,0
651,0
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,0
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,0
756,0
757,0
758,0
759,0
760,0
761,0
762,0
763,0
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,0
775,0
776,0
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,0
793,0
794,0
795,0
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,0
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,0
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,0
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,0
978,0
979,0
980,0
981,0
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,0
1016,0
1017,0
1018,0
1019,0
1020,0
1021,0
1022,0
1023,0
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,0
1032,0
1033,0
1034,0
1035,0
1036,0
1037,0
1038,0
1039,0
1040,0
1041,0
1042,0
1043,0
1044,0
1045,0
1046,0
1047,0
1048,0
1049,0
1050,0
1051,0
1052,0
1053,0
1054,0
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,0
1063,0
1064,0
1065,0
1066,0
1067,0
1068,0
1069,0
1070,0
1071,0
1072,0
1073,0
1074,0
1075,0
1076,0
1077,0
1078,0
1079,0
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,0
1088,0
1089,0
1090,0
1091,0
1092,0
1093,0
1094,0
1095,0
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,0
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,0
1112,0
1113,0
1114,0
1115,0
1116,0
1117,0
1118,0
1119,0
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,0
1128,0
1129,0
1130,0
1131,0
1132,0
1133,0
1134,0
1135,0
1136,0
1137,0
1138,0
1139,0
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,0
1160,0
1161,0
1162,0
1163,0
1164,0
1165,0
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,0
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,0
1180,0
1181,0
1182,0
1183,0
1184,0
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0
1191,0
1192,0
1193,0
1194,0
1195,0
1196,0
1197,0
1198,0
1199,0
1200,0
1201,0
1202,0
1203,0
1204,0
1205,0
1206,0
1207,0
1208,0
1209,0
1210,0
1211,0
1212,0
1213,0
1214,0
1215,0
1216,0
1217,0
1218,0
1219,0
1220,0
1221,0
1222,0
1223,0
1224,0
1225,0
1226,0
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,0
1235,0
1236,0
1237,0
1238,0
1239,0
1240,0
1241,0
1242,0
1243,0
1244,0
1245,0
1246,0
1247,0
1248,0
1249,0
1250,0
1251,0
1252,0
1253,0
1254,0
1255,0
1256,0
1257,0
1258,0
1259,0
1260,0
1261,0
1262,0
1263,0
1264,0
1265,0
1266,0
1267,0
1268,0
1269,0
1270,0
1271,0
1272,0
1273,0
1274,0
1275,0
1276,0
1277,0
1278,0
1279,0
1280,0
1281,0
1282,0
1283,0
1284,0
1285,0
1286,0
1287,0
1288,0
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,0
1307,0
1308,0
1309,0
1310,0
1311,0
1312,0
1313,0
1314,0
1315,0
1316,0
1317,0
1318,0
1319,0
1320,0
1321,0
1322,0
1323,0
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,0
1337,0
1338,0
1339,0
1340,0
1341,0
1342,0
1343,0
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,0
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,0
1365,0
1366,0
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,0
1375,0
1376,0
1377,0
1378,0
1379,0
1380,0
1381,0
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,0
1390,0
1391,0
1392,0
1393,0
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,0
1408,0
1409,0
1410,0
1411,0
1412,0
1413,0
1414,0
1415,0
1416,0
1417,0
1418,0
1419,0
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,0
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0
1476,0
1477,0
1478,0
1479,0
1480,0
1481,0
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,0
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,0
1499,0
1500,0
1501,0
1502,0
1503,0
1504,0
1505,0
1506,0
1507,0
1508,0
1509,0
1510,0
1511,0
1512,0
1513,0
1514,0
1515,0
1516,0
1517,0
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,0
1534,0
1535,0
1536,0
1537,0
1538,0
1539,0
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,0
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0
1570,0
1571,0
1572,0
1573,0
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,0
1582,0
1583,0
1584,0
1585,0
1586,0
1587,0
1588,0
1589,0
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,0
1598,0
1599,0
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,0
1612,0
1613,0
1614,0
1615,0
1616,0
1617,0
1618,0
1619,0
1620,0
1621,0
1622,0
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,0
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,0
1638,0
1639,0
1640,0
1641,0
1642,0
1643,0
1644,0
1645,0
1646,0
1647,0
1648,0
1649,0
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,0
1672,0
1673,0
1674,0
1675,0
1676,0
1677,0
1678,0
1679,0
1680,0
1681,0
1682,0
1683,0
1684,0
1685,0
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0
1693,0
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,0
1705,0
1706,0
1707,0
1708,0
1709,0
1710,0
1711,0
1712,0
1713,0
1714,0
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,0
1737,0
1738,0
1739,0
1740,0
1741,0
1742,0
1743,0
1744,0
1745,0
1746,0
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,0
1754,0
1755,0
1756,0
1757,0
1758,0
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,0
1848,0
1849,0
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,0
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,0
1868,0
1869,0
1870,0
1871,0
1872,0
1873,0
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,0
1901,0
1902,0
1903,0
1904,0
1905,0
1906,0
1907,0
1908,0
1909,0
1910,0
1911,0
1912,0
1913,0
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,0
1924,0
1925,0
1926,0
1927,0
1928,0
1929,0
1930,0
1931,0
1932,0
1933,0
1934,0
1935,0
1936,0
1937,0
1938,0
1939,0
1940,0
1941,0
1942,0
1943,0
1944,0
1945,0
1946,0
1947,0
1948,0
1949,0
1950,0
1951,0
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,0
1960,0
1961,0
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,0
1972,0
1973,0
1974,0
1975,0
1976,0
1977,0
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,0
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,0
1998,0
1999,0
2000,0
2001,0
2002,0
2003,0
2004,0
2005,0
2006,0
2007,0
2008,0
2009,0
2010,0
2011,0
2012,0
2013,0
2014,0
2015,0
2016,0
2017,0
2018,0
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0
2026,0
2027,0
2028,0
2029,0
2030,0
2031,0
2032,0
2033,0
2034,0
2035,0
2036,0
2037,0
2038,0
2039,0
2040,0
2041,0
2042,0
2043,0
2044,0
2045,0
2046,0
2047,0


==> Figure/Data/1-3-wmt-10k-data.csv <==
Number-of-BPE,Number-of-Stentences
0,236598
1,486719
2,616410
3,634425
4,567084
5,466824
6,366644
7,280506
8,210994
9,158383
10,117066
11,87270
12,64747
13,48549
14,36717
15,27574
16,21047
17,16300
18,12242
19,9631
20,7361
21,5851
22,4463
23,3581
24,2949
25,2136
26,1640
27,1336
28,995
29,857
30,649
31,514
32,471
33,361
34,275
35,219
36,214
37,205
38,172
39,137
40,102
41,97
42,90
43,73
44,55
45,47
46,91
47,32
48,30
49,30
50,17
51,17
52,21
53,22
54,10
55,17
56,27
57,11
58,10
59,9
60,11
61,5
62,8
63,7
64,3
65,3
66,1
67,2
68,0
69,2
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,0
649,0
650,0
651,0
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,0
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,0
756,0
757,0
758,0
759,0
760,0
761,0
762,0
763,0
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,0
775,0
776,0
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,0
793,0
794,0
795,0
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,0
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,0
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,0
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,0
978,0
979,0
980,0
981,0
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,0
1016,0
1017,0
1018,0
1019,0
1020,0
1021,0
1022,0
1023,0
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,0
1032,0
1033,0
1034,0
1035,0
1036,0
1037,0
1038,0
1039,0
1040,0
1041,0
1042,0
1043,0
1044,0
1045,0
1046,0
1047,0
1048,0
1049,0
1050,0
1051,0
1052,0
1053,0
1054,0
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,0
1063,0
1064,0
1065,0
1066,0
1067,0
1068,0
1069,0
1070,0
1071,0
1072,0
1073,0
1074,0
1075,0
1076,0
1077,0
1078,0
1079,0
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,0
1088,0
1089,0
1090,0
1091,0
1092,0
1093,0
1094,0
1095,0
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,0
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,0
1112,0
1113,0
1114,0
1115,0
1116,0
1117,0
1118,0
1119,0
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,0
1128,0
1129,0
1130,0
1131,0
1132,0
1133,0
1134,0
1135,0
1136,0
1137,0
1138,0
1139,0
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,0
1160,0
1161,0
1162,0
1163,0
1164,0
1165,0
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,0
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,0
1180,0
1181,0
1182,0
1183,0
1184,0
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0
1191,0
1192,0
1193,0
1194,0
1195,0
1196,0
1197,0
1198,0
1199,0
1200,0
1201,0
1202,0
1203,0
1204,0
1205,0
1206,0
1207,0
1208,0
1209,0
1210,0
1211,0
1212,0
1213,0
1214,0
1215,0
1216,0
1217,0
1218,0
1219,0
1220,0
1221,0
1222,0
1223,0
1224,0
1225,0
1226,0
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,0
1235,0
1236,0
1237,0
1238,0
1239,0
1240,0
1241,0
1242,0
1243,0
1244,0
1245,0
1246,0
1247,0
1248,0
1249,0
1250,0
1251,0
1252,0
1253,0
1254,0
1255,0
1256,0
1257,0
1258,0
1259,0
1260,0
1261,0
1262,0
1263,0
1264,0
1265,0
1266,0
1267,0
1268,0
1269,0
1270,0
1271,0
1272,0
1273,0
1274,0
1275,0
1276,0
1277,0
1278,0
1279,0
1280,0
1281,0
1282,0
1283,0
1284,0
1285,0
1286,0
1287,0
1288,0
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,0
1307,0
1308,0
1309,0
1310,0
1311,0
1312,0
1313,0
1314,0
1315,0
1316,0
1317,0
1318,0
1319,0
1320,0
1321,0
1322,0
1323,0
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,0
1337,0
1338,0
1339,0
1340,0
1341,0
1342,0
1343,0
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,0
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,0
1365,0
1366,0
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,0
1375,0
1376,0
1377,0
1378,0
1379,0
1380,0
1381,0
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,0
1390,0
1391,0
1392,0
1393,0
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,0
1408,0
1409,0
1410,0
1411,0
1412,0
1413,0
1414,0
1415,0
1416,0
1417,0
1418,0
1419,0
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,0
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0
1476,0
1477,0
1478,0
1479,0
1480,0
1481,0
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,0
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,0
1499,0
1500,0
1501,0
1502,0
1503,0
1504,0
1505,0
1506,0
1507,0
1508,0
1509,0
1510,0
1511,0
1512,0
1513,0
1514,0
1515,0
1516,0
1517,0
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,0
1534,0
1535,0
1536,0
1537,0
1538,0
1539,0
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,0
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0
1570,0
1571,0
1572,0
1573,0
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,0
1582,0
1583,0
1584,0
1585,0
1586,0
1587,0
1588,0
1589,0
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,0
1598,0
1599,0
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,0
1612,0
1613,0
1614,0
1615,0
1616,0
1617,0
1618,0
1619,0
1620,0
1621,0
1622,0
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,0
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,0
1638,0
1639,0
1640,0
1641,0
1642,0
1643,0
1644,0
1645,0
1646,0
1647,0
1648,0
1649,0
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,0
1672,0
1673,0
1674,0
1675,0
1676,0
1677,0
1678,0
1679,0
1680,0
1681,0
1682,0
1683,0
1684,0
1685,0
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0
1693,0
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,0
1705,0
1706,0
1707,0
1708,0
1709,0
1710,0
1711,0
1712,0
1713,0
1714,0
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,0
1737,0
1738,0
1739,0
1740,0
1741,0
1742,0
1743,0
1744,0
1745,0
1746,0
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,0
1754,0
1755,0
1756,0
1757,0
1758,0
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,0
1848,0
1849,0
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,0
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,0
1868,0
1869,0
1870,0
1871,0
1872,0
1873,0
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,0
1901,0
1902,0
1903,0
1904,0
1905,0
1906,0
1907,0
1908,0
1909,0
1910,0
1911,0
1912,0
1913,0
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,0
1924,0
1925,0
1926,0
1927,0
1928,0
1929,0
1930,0
1931,0
1932,0
1933,0
1934,0
1935,0
1936,0
1937,0
1938,0
1939,0
1940,0
1941,0
1942,0
1943,0
1944,0
1945,0
1946,0
1947,0
1948,0
1949,0
1950,0
1951,0
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,0
1960,0
1961,0
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,0
1972,0
1973,0
1974,0
1975,0
1976,0
1977,0
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,0
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,0
1998,0
1999,0
2000,0
2001,0
2002,0
2003,0
2004,0
2005,0
2006,0
2007,0
2008,0
2009,0
2010,0
2011,0
2012,0
2013,0
2014,0
2015,0
2016,0
2017,0
2018,0
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0
2026,0
2027,0
2028,0
2029,0
2030,0
2031,0
2032,0
2033,0
2034,0
2035,0
2036,0
2037,0
2038,0
2039,0
2040,0
2041,0
2042,0
2043,0
2044,0
2045,0
2046,0
2047,0


==> Figure/Data/1-4-wmt-20k-data.csv <==
Number-of-BPE,Number-of-Stentences
0,627750
1,876251
2,813483
3,636760
4,461060
5,324434
6,223680
7,153730
8,107054
9,75286
10,53056
11,38328
12,27422
13,19977
14,14550
15,10909
16,8281
17,6267
18,4706
19,3668
20,2680
21,2113
22,1672
23,1364
24,1101
25,829
26,695
27,580
28,479
29,382
30,351
31,275
32,261
33,223
34,168
35,125
36,129
37,115
38,122
39,65
40,77
41,67
42,54
43,40
44,39
45,33
46,70
47,23
48,18
49,21
50,14
51,15
52,14
53,22
54,9
55,12
56,13
57,5
58,12
59,3
60,3
61,6
62,3
63,5
64,1
65,4
66,1
67,0
68,0
69,1
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,0
649,0
650,0
651,0
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,0
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,0
756,0
757,0
758,0
759,0
760,0
761,0
762,0
763,0
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,0
775,0
776,0
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,0
793,0
794,0
795,0
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,0
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,0
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,0
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,0
978,0
979,0
980,0
981,0
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,0
1016,0
1017,0
1018,0
1019,0
1020,0
1021,0
1022,0
1023,0
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,0
1032,0
1033,0
1034,0
1035,0
1036,0
1037,0
1038,0
1039,0
1040,0
1041,0
1042,0
1043,0
1044,0
1045,0
1046,0
1047,0
1048,0
1049,0
1050,0
1051,0
1052,0
1053,0
1054,0
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,0
1063,0
1064,0
1065,0
1066,0
1067,0
1068,0
1069,0
1070,0
1071,0
1072,0
1073,0
1074,0
1075,0
1076,0
1077,0
1078,0
1079,0
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,0
1088,0
1089,0
1090,0
1091,0
1092,0
1093,0
1094,0
1095,0
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,0
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,0
1112,0
1113,0
1114,0
1115,0
1116,0
1117,0
1118,0
1119,0
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,0
1128,0
1129,0
1130,0
1131,0
1132,0
1133,0
1134,0
1135,0
1136,0
1137,0
1138,0
1139,0
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,0
1160,0
1161,0
1162,0
1163,0
1164,0
1165,0
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,0
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,0
1180,0
1181,0
1182,0
1183,0
1184,0
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0
1191,0
1192,0
1193,0
1194,0
1195,0
1196,0
1197,0
1198,0
1199,0
1200,0
1201,0
1202,0
1203,0
1204,0
1205,0
1206,0
1207,0
1208,0
1209,0
1210,0
1211,0
1212,0
1213,0
1214,0
1215,0
1216,0
1217,0
1218,0
1219,0
1220,0
1221,0
1222,0
1223,0
1224,0
1225,0
1226,0
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,0
1235,0
1236,0
1237,0
1238,0
1239,0
1240,0
1241,0
1242,0
1243,0
1244,0
1245,0
1246,0
1247,0
1248,0
1249,0
1250,0
1251,0
1252,0
1253,0
1254,0
1255,0
1256,0
1257,0
1258,0
1259,0
1260,0
1261,0
1262,0
1263,0
1264,0
1265,0
1266,0
1267,0
1268,0
1269,0
1270,0
1271,0
1272,0
1273,0
1274,0
1275,0
1276,0
1277,0
1278,0
1279,0
1280,0
1281,0
1282,0
1283,0
1284,0
1285,0
1286,0
1287,0
1288,0
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,0
1307,0
1308,0
1309,0
1310,0
1311,0
1312,0
1313,0
1314,0
1315,0
1316,0
1317,0
1318,0
1319,0
1320,0
1321,0
1322,0
1323,0
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,0
1337,0
1338,0
1339,0
1340,0
1341,0
1342,0
1343,0
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,0
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,0
1365,0
1366,0
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,0
1375,0
1376,0
1377,0
1378,0
1379,0
1380,0
1381,0
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,0
1390,0
1391,0
1392,0
1393,0
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,0
1408,0
1409,0
1410,0
1411,0
1412,0
1413,0
1414,0
1415,0
1416,0
1417,0
1418,0
1419,0
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,0
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0
1476,0
1477,0
1478,0
1479,0
1480,0
1481,0
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,0
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,0
1499,0
1500,0
1501,0
1502,0
1503,0
1504,0
1505,0
1506,0
1507,0
1508,0
1509,0
1510,0
1511,0
1512,0
1513,0
1514,0
1515,0
1516,0
1517,0
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,0
1534,0
1535,0
1536,0
1537,0
1538,0
1539,0
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,0
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0
1570,0
1571,0
1572,0
1573,0
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,0
1582,0
1583,0
1584,0
1585,0
1586,0
1587,0
1588,0
1589,0
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,0
1598,0
1599,0
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,0
1612,0
1613,0
1614,0
1615,0
1616,0
1617,0
1618,0
1619,0
1620,0
1621,0
1622,0
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,0
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,0
1638,0
1639,0
1640,0
1641,0
1642,0
1643,0
1644,0
1645,0
1646,0
1647,0
1648,0
1649,0
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,0
1672,0
1673,0
1674,0
1675,0
1676,0
1677,0
1678,0
1679,0
1680,0
1681,0
1682,0
1683,0
1684,0
1685,0
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0
1693,0
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,0
1705,0
1706,0
1707,0
1708,0
1709,0
1710,0
1711,0
1712,0
1713,0
1714,0
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,0
1737,0
1738,0
1739,0
1740,0
1741,0
1742,0
1743,0
1744,0
1745,0
1746,0
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,0
1754,0
1755,0
1756,0
1757,0
1758,0
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,0
1848,0
1849,0
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,0
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,0
1868,0
1869,0
1870,0
1871,0
1872,0
1873,0
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,0
1901,0
1902,0
1903,0
1904,0
1905,0
1906,0
1907,0
1908,0
1909,0
1910,0
1911,0
1912,0
1913,0
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,0
1924,0
1925,0
1926,0
1927,0
1928,0
1929,0
1930,0
1931,0
1932,0
1933,0
1934,0
1935,0
1936,0
1937,0
1938,0
1939,0
1940,0
1941,0
1942,0
1943,0
1944,0
1945,0
1946,0
1947,0
1948,0
1949,0
1950,0
1951,0
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,0
1960,0
1961,0
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,0
1972,0
1973,0
1974,0
1975,0
1976,0
1977,0
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,0
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,0
1998,0
1999,0
2000,0
2001,0
2002,0
2003,0
2004,0
2005,0
2006,0
2007,0
2008,0
2009,0
2010,0
2011,0
2012,0
2013,0
2014,0
2015,0
2016,0
2017,0
2018,0
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0
2026,0
2027,0
2028,0
2029,0
2030,0
2031,0
2032,0
2033,0
2034,0
2035,0
2036,0
2037,0
2038,0
2039,0
2040,0
2041,0
2042,0
2043,0
2044,0
2045,0
2046,0
2047,0


==> Figure/Data/volt-15k-data.csv <==
Number-of-BPE,Number-of-Stentences
0,453537
1,684248
2,688486
3,570395
4,430590
5,310616
6,219761
7,153448
8,107460
9,75540
10,54068
11,38168
12,27062
13,19689
14,14332
15,10551
16,7819
17,5804
18,4480
19,3454
20,2628
21,2148
22,1705
23,1382
24,1118
25,908
26,732
27,587
28,482
29,410
30,376
31,340
32,288
33,203
34,174
35,166
36,125
37,141
38,134
39,96
40,100
41,78
42,71
43,68
44,59
45,39
46,29
47,35
48,23
49,19
50,23
51,22
52,14
53,11
54,12
55,18
56,9
57,12
58,13
59,11
60,10
61,5
62,7
63,13
64,10
65,6
66,2
67,1
68,1
69,1
70,2
71,0
72,0
73,1
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,0
649,0
650,0
651,0
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,0
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,0
756,0
757,0
758,0
759,0
760,0
761,0
762,0
763,0
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,0
775,0
776,0
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,0
793,0
794,0
795,0
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,0
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,0
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,0
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,0
978,0
979,0
980,0
981,0
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,0
1016,0
1017,0
1018,0
1019,0
1020,0
1021,0
1022,0
1023,0
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,0
1032,0
1033,0
1034,0
1035,0
1036,0
1037,0
1038,0
1039,0
1040,0
1041,0
1042,0
1043,0
1044,0
1045,0
1046,0
1047,0
1048,0
1049,0
1050,0
1051,0
1052,0
1053,0
1054,0
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,0
1063,0
1064,0
1065,0
1066,0
1067,0
1068,0
1069,0
1070,0
1071,0
1072,0
1073,0
1074,0
1075,0
1076,0
1077,0
1078,0
1079,0
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,0
1088,0
1089,0
1090,0
1091,0
1092,0
1093,0
1094,0
1095,0
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,0
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,0
1112,0
1113,0
1114,0
1115,0
1116,0
1117,0
1118,0
1119,0
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,0
1128,0
1129,0
1130,0
1131,0
1132,0
1133,0
1134,0
1135,0
1136,0
1137,0
1138,0
1139,0
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,0
1160,0
1161,0
1162,0
1163,0
1164,0
1165,0
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,0
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,0
1180,0
1181,0
1182,0
1183,0
1184,0
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0
1191,0
1192,0
1193,0
1194,0
1195,0
1196,0
1197,0
1198,0
1199,0
1200,0
1201,0
1202,0
1203,0
1204,0
1205,0
1206,0
1207,0
1208,0
1209,0
1210,0
1211,0
1212,0
1213,0
1214,0
1215,0
1216,0
1217,0
1218,0
1219,0
1220,0
1221,0
1222,0
1223,0
1224,0
1225,0
1226,0
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,0
1235,0
1236,0
1237,0
1238,0
1239,0
1240,0
1241,0
1242,0
1243,0
1244,0
1245,0
1246,0
1247,0
1248,0
1249,0
1250,0
1251,0
1252,0
1253,0
1254,0
1255,0
1256,0
1257,0
1258,0
1259,0
1260,0
1261,0
1262,0
1263,0
1264,0
1265,0
1266,0
1267,0
1268,0
1269,0
1270,0
1271,0
1272,0
1273,0
1274,0
1275,0
1276,0
1277,0
1278,0
1279,0
1280,0
1281,0
1282,0
1283,0
1284,0
1285,0
1286,0
1287,0
1288,0
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,0
1307,0
1308,0
1309,0
1310,0
1311,0
1312,0
1313,0
1314,0
1315,0
1316,0
1317,0
1318,0
1319,0
1320,0
1321,0
1322,0
1323,0
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,0
1337,0
1338,0
1339,0
1340,0
1341,0
1342,0
1343,0
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,0
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,0
1365,0
1366,0
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,0
1375,0
1376,0
1377,0
1378,0
1379,0
1380,0
1381,0
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,0
1390,0
1391,0
1392,0
1393,0
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,0
1408,0
1409,0
1410,0
1411,0
1412,0
1413,0
1414,0
1415,0
1416,0
1417,0
1418,0
1419,0
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,0
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0
1476,0
1477,0
1478,0
1479,0
1480,0
1481,0
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,0
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,0
1499,0
1500,0
1501,0
1502,0
1503,0
1504,0
1505,0
1506,0
1507,0
1508,0
1509,0
1510,0
1511,0
1512,0
1513,0
1514,0
1515,0
1516,0
1517,0
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,0
1534,0
1535,0
1536,0
1537,0
1538,0
1539,0
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,0
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0
1570,0
1571,0
1572,0
1573,0
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,0
1582,0
1583,0
1584,0
1585,0
1586,0
1587,0
1588,0
1589,0
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,0
1598,0
1599,0
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,0
1612,0
1613,0
1614,0
1615,0
1616,0
1617,0
1618,0
1619,0
1620,0
1621,0
1622,0
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,0
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,0
1638,0
1639,0
1640,0
1641,0
1642,0
1643,0
1644,0
1645,0
1646,0
1647,0
1648,0
1649,0
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,0
1672,0
1673,0
1674,0
1675,0
1676,0
1677,0
1678,0
1679,0
1680,0
1681,0
1682,0
1683,0
1684,0
1685,0
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0
1693,0
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,0
1705,0
1706,0
1707,0
1708,0
1709,0
1710,0
1711,0
1712,0
1713,0
1714,0
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,0
1737,0
1738,0
1739,0
1740,0
1741,0
1742,0
1743,0
1744,0
1745,0
1746,0
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,0
1754,0
1755,0
1756,0
1757,0
1758,0
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,0
1848,0
1849,0
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,0
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,0
1868,0
1869,0
1870,0
1871,0
1872,0
1873,0
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,0
1901,0
1902,0
1903,0
1904,0
1905,0
1906,0
1907,0
1908,0
1909,0
1910,0
1911,0
1912,0
1913,0
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,0
1924,0
1925,0
1926,0
1927,0
1928,0
1929,0
1930,0
1931,0
1932,0
1933,0
1934,0
1935,0
1936,0
1937,0
1938,0
1939,0
1940,0
1941,0
1942,0
1943,0
1944,0
1945,0
1946,0
1947,0
1948,0
1949,0
1950,0
1951,0
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,0
1960,0
1961,0
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,0
1972,0
1973,0
1974,0
1975,0
1976,0
1977,0
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,0
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,0
1998,0
1999,0
2000,0
2001,0
2002,0
2003,0
2004,0
2005,0
2006,0
2007,0
2008,0
2009,0
2010,0
2011,0
2012,0
2013,0
2014,0
2015,0
2016,0
2017,0
2018,0
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0
2026,0
2027,0
2028,0
2029,0
2030,0
2031,0
2032,0
2033,0
2034,0
2035,0
2036,0
2037,0
2038,0
2039,0
2040,0
2041,0
2042,0
2043,0
2044,0
2045,0
2046,0
2047,0


==> Figure/Data/volt-32k-data.csv <==
Number-of-BPE,Number-of-Stentences
0,1186618
1,1000776
2,651925
3,395685
4,240129
5,146689
6,91072
7,58398
8,37139
9,24631
10,16422
11,11382
12,7868
13,5692
14,4208
15,3100
16,2372
17,1795
18,1367
19,1129
20,934
21,741
22,668
23,548
24,452
25,390
26,311
27,235
28,258
29,210
30,164
31,143
32,141
33,86
34,80
35,68
36,61
37,58
38,55
39,47
40,44
41,31
42,41
43,31
44,26
45,19
46,14
47,14
48,10
49,9
50,4
51,6
52,5
53,9
54,10
55,11
56,3
57,7
58,5
59,7
60,6
61,0
62,4
63,6
64,5
65,1
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,1
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,0
649,0
650,0
651,0
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,0
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,0
756,0
757,0
758,0
759,0
760,0
761,0
762,0
763,0
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,0
775,0
776,0
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,0
793,0
794,0
795,0
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,0
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,0
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,0
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,0
978,0
979,0
980,0
981,0
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,0
1016,0
1017,0
1018,0
1019,0
1020,0
1021,0
1022,0
1023,0
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,0
1032,0
1033,0
1034,0
1035,0
1036,0
1037,0
1038,0
1039,0
1040,0
1041,0
1042,0
1043,0
1044,0
1045,0
1046,0
1047,0
1048,0
1049,0
1050,0
1051,0
1052,0
1053,0
1054,0
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,0
1063,0
1064,0
1065,0
1066,0
1067,0
1068,0
1069,0
1070,0
1071,0
1072,0
1073,0
1074,0
1075,0
1076,0
1077,0
1078,0
1079,0
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,0
1088,0
1089,0
1090,0
1091,0
1092,0
1093,0
1094,0
1095,0
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,0
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,0
1112,0
1113,0
1114,0
1115,0
1116,0
1117,0
1118,0
1119,0
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,0
1128,0
1129,0
1130,0
1131,0
1132,0
1133,0
1134,0
1135,0
1136,0
1137,0
1138,0
1139,0
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,0
1160,0
1161,0
1162,0
1163,0
1164,0
1165,0
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,0
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,0
1180,0
1181,0
1182,0
1183,0
1184,0
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0
1191,0
1192,0
1193,0
1194,0
1195,0
1196,0
1197,0
1198,0
1199,0
1200,0
1201,0
1202,0
1203,0
1204,0
1205,0
1206,0
1207,0
1208,0
1209,0
1210,0
1211,0
1212,0
1213,0
1214,0
1215,0
1216,0
1217,0
1218,0
1219,0
1220,0
1221,0
1222,0
1223,0
1224,0
1225,0
1226,0
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,0
1235,0
1236,0
1237,0
1238,0
1239,0
1240,0
1241,0
1242,0
1243,0
1244,0
1245,0
1246,0
1247,0
1248,0
1249,0
1250,0
1251,0
1252,0
1253,0
1254,0
1255,0
1256,0
1257,0
1258,0
1259,0
1260,0
1261,0
1262,0
1263,0
1264,0
1265,0
1266,0
1267,0
1268,0
1269,0
1270,0
1271,0
1272,0
1273,0
1274,0
1275,0
1276,0
1277,0
1278,0
1279,0
1280,0
1281,0
1282,0
1283,0
1284,0
1285,0
1286,0
1287,0
1288,0
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,0
1307,0
1308,0
1309,0
1310,0
1311,0
1312,0
1313,0
1314,0
1315,0
1316,0
1317,0
1318,0
1319,0
1320,0
1321,0
1322,0
1323,0
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,0
1337,0
1338,0
1339,0
1340,0
1341,0
1342,0
1343,0
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,0
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,0
1365,0
1366,0
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,0
1375,0
1376,0
1377,0
1378,0
1379,0
1380,0
1381,0
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,0
1390,0
1391,0
1392,0
1393,0
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,0
1408,0
1409,0
1410,0
1411,0
1412,0
1413,0
1414,0
1415,0
1416,0
1417,0
1418,0
1419,0
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,0
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0
1476,0
1477,0
1478,0
1479,0
1480,0
1481,0
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,0
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,0
1499,0
1500,0
1501,0
1502,0
1503,0
1504,0
1505,0
1506,0
1507,0
1508,0
1509,0
1510,0
1511,0
1512,0
1513,0
1514,0
1515,0
1516,0
1517,0
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,0
1534,0
1535,0
1536,0
1537,0
1538,0
1539,0
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,0
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0
1570,0
1571,0
1572,0
1573,0
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,0
1582,0
1583,0
1584,0
1585,0
1586,0
1587,0
1588,0
1589,0
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,0
1598,0
1599,0
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,0
1612,0
1613,0
1614,0
1615,0
1616,0
1617,0
1618,0
1619,0
1620,0
1621,0
1622,0
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,0
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,0
1638,0
1639,0
1640,0
1641,0
1642,0
1643,0
1644,0
1645,0
1646,0
1647,0
1648,0
1649,0
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,0
1672,0
1673,0
1674,0
1675,0
1676,0
1677,0
1678,0
1679,0
1680,0
1681,0
1682,0
1683,0
1684,0
1685,0
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0
1693,0
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,0
1705,0
1706,0
1707,0
1708,0
1709,0
1710,0
1711,0
1712,0
1713,0
1714,0
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,0
1737,0
1738,0
1739,0
1740,0
1741,0
1742,0
1743,0
1744,0
1745,0
1746,0
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,0
1754,0
1755,0
1756,0
1757,0
1758,0
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,0
1848,0
1849,0
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,0
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,0
1868,0
1869,0
1870,0
1871,0
1872,0
1873,0
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,0
1901,0
1902,0
1903,0
1904,0
1905,0
1906,0
1907,0
1908,0
1909,0
1910,0
1911,0
1912,0
1913,0
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,0
1924,0
1925,0
1926,0
1927,0
1928,0
1929,0
1930,0
1931,0
1932,0
1933,0
1934,0
1935,0
1936,0
1937,0
1938,0
1939,0
1940,0
1941,0
1942,0
1943,0
1944,0
1945,0
1946,0
1947,0
1948,0
1949,0
1950,0
1951,0
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,0
1960,0
1961,0
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,0
1972,0
1973,0
1974,0
1975,0
1976,0
1977,0
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,0
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,0
1998,0
1999,0
2000,0
2001,0
2002,0
2003,0
2004,0
2005,0
2006,0
2007,0
2008,0
2009,0
2010,0
2011,0
2012,0
2013,0
2014,0
2015,0
2016,0
2017,0
2018,0
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0
2026,0
2027,0
2028,0
2029,0
2030,0
2031,0
2032,0
2033,0
2034,0
2035,0
2036,0
2037,0
2038,0
2039,0
2040,0
2041,0
2042,0
2043,0
2044,0
2045,0
2046,0
2047,0

